Frequency-dependent electrodeformation of giant phospholipid vesicles in AC electric field

A model of vesicle electrodeformation is described which obtains a parametrized vesicle shape by minimizing the sum of the membrane bending energy and the energy due to the electric field. Both the vesicle membrane and the aqueous media inside and outside the vesicle are treated as leaky dielectrics, and the vesicle itself is modelled as a nearly spherical shape enclosed within a thin membrane. It is demonstrated (a) that the model achieves a good quantitative agreement with the experimentally determined prolate-to-oblate transition frequencies in the kHz range, and (b) that the model can explain a phase diagram of shapes of giant phospholipid vesicles with respect to two parameters: the frequency of the applied AC electric field and the ratio of the electrical conductivities of the aqueous media inside and outside the vesicle, explored in a recent paper (S. Aranda et al., Biophys. J. 95:L19--L21, 2008). A possible use of the frequency-dependent shape transitions of phospholipid vesicles in conductometry of microliter samples is discussed.

==> RSC-PermissionForm.txt <==
Subject: RE: Permission Request Form: Primož Peterlin
From: "CONTRACTS-COPYRIGHT (shared)" <Contracts-Copyright@rsc.org>
Date: Wed, 19 Aug 2009 10:08:45 +0100
To: "'primoz.peterlin@mf.uni-lj.si'" <primoz.peterlin@mf.uni-lj.si>

Dear Dr Peterlin

The Royal Society of Chemistry hereby grants permission for the use of
the material specified below in the work described and in all
subsequent editions of the work for distribution throughout the world,
in all media including electronic and microfilm.  You may use the
material in conjunction with computer-based electronic and information
retrieval systems, grant permissions for photocopying, reproductions
and reprints, translate the material and to publish the translation,
and authorize document delivery and abstracting and indexing services.
The Royal Society of Chemistry is a signatory to the STM Guidelines on
Permissions (available on request).

Please note that if the material specified below or any part of it
appears with credit or acknowledgement to a third party then you must
also secure permission from that third party before reproducing that
material.

Please ensure that the published article carries a credit to The Royal
Society of Chemistry in the following format:

   [Original citation] – Reproduced by permission of The Royal Society
   of Chemistry

and that any electronic version of the work includes a hyperlink to
the article on the Royal Society of Chemistry website.  The
recommended form for the hyperlink is http://dx.doi.org/10.1039/DOI
suffix, for example in the link http://dx.doi.org/10.1039/b110420a the
DOI suffix is ‘b110420a’. To find the relevant DOI suffix for the RSC
paper in question, go to the Journals section of the website and
locate your paper in the list of papers for the volume and issue of
your specific journal.  You will find the DOI suffix quoted there.


Regards


Gill Cockhead
Contracts & Copyright Executive

 

Gill Cockhead (Mrs), Contracts & Copyright Executive
Royal Society of Chemistry, Thomas Graham House
Science Park, Milton Road, Cambridge CB4 0WF, UK
Tel +44 (0) 1223 432134, Fax +44 (0) 1223 423623
http://www.rsc.org
 

-----Original Message-----
From: primoz.peterlin@mf.uni-lj.si [mailto:primoz.peterlin@mf.uni-lj.si]
Sent: 18 August 2009 12:25
To: CONTRACTS-COPYRIGHT (shared)
Subject: Permission Request Form: Primož Peterlin
 

Name    : Primož Peterlin

Address :

University of Ljubljana
Faculty of Medicine
Institute of Biophysics
Lipičeva 2
SI-1000 Ljubljana
Slovenia
 
Tel     : +386-1-5437612
Fax     : +386-1-4315127
Email   : primoz.peterlin@mf.uni-lj.si

I am preparing the following work for publication:

Article/Chapter Title : Frequency-dependent electrodeformation of
		        giant phospholipid vesicles in an AC electric field
Journal/Book Title     : Journal of Biological Physics 
Editor/Author(s)         : P. Peterlin 
Publisher              : Kluwer/Springer

I would very much appreciate your permission to use the following material:
 

Journal/Book Title      : Soft Matter
Editor/Author(s)        : R. Dimova et al.
Volume Number           : 3
Year of Publication     : 2007 
Description of Material : Fig. 2 
Page(s)                 : 820
 
  
Any Additional Comments        :   
 
 
DISCLAIMER:

This communication (including any attachments) is intended for the use
of the addressee only and may contain confidential, privileged or
copyright material. It may not be relied upon or disclosed to any
other person without the consent of the RSC. If you have received it
in error, please contact us immediately. Any advice given by the RSC
has been carefully formulated but is necessarily based on the
information available, and the RSC cannot be held responsible for
accuracy or completeness. In this respect, the RSC owes no duty of
care and shall not be liable for any resulting damage or loss. The RSC
acknowledges that a disclaimer cannot restrict liability at law for
personal injury or death arising through a finding of negligence. The
RSC does not warrant that its emails or attachments are Virus-free:
Please rely on your own screening.


==> cover-letter.txt <==
Dear Editor,

I would like to submit the attached manuscript, "Frequency-dependent
electrodeformation of giant phospholipid vesicles in AC electric
field," for another consideration for possible publication in the
Journal of Biological Physics.

This paper (or closely related research) has not been published or
accepted for publication.  It is not under consideration at another
journal or at Journal of Biological Physics.  

The nominees for reviewers have no conflict of interest with the
author of the paper being submitted.

Fig. 1 is reproduced from the Soft Matter journal; a granted
permission for its use from the publisher, The Royal Society of
Chemistry, is enclosed.

Sincerely,
 
 
Primoz Peterlin
University of Ljubljana
Faculty of Medicine
Institute of Biophysics
Lipiceva 2
SI-1000 Ljubljana
Slovenia

phone: ++386-1-5437612
fax:   ++386-1-4315127
e-mail: primoz.peterlin@mf.uni-lj.si


==> reviewer-nominees.txt <==
Matthias Winterhalter, PhD
Professor of Biophysics
School of Engineering and Science
Jacobs University Bremen
m.winterhalter@jacobs-university.de

Ulrich Zimmermann, PhD
Professor
Biozentrum, Department of Biotechnology and Biophysics
Julius-Maximilians-Universität Würzburg
zimmermann@biozentrum.uni-wuerzburg.de

Kenneth R. Foster, PhD
Professor
Department of Bioengineering
University of Pennsylvania
kfoster@seas.upenn.edu

Thomas B. Jones, PhD
Professor of Electrical and Computer Engineering
Department of Electrical and Computer Engineering
University of Rochester
jones@ece.rochester.edu

Michael Mayer, PhD
Assistant Professor
Department of Biomedical Engineering
University of Michigan
mimayer@umich.edu

